Map-Z: Exposing the Zcash Network in Times of Transition

Zcash is a privacy-preserving cryptocurrency that provides anonymous monetary transactions. While Zcash's anonymity is part of a rigorous scientific discussion, information on the underlying peer-to-peer network are missing. In this paper, we provide the first long-term measurement study of the Zcash network to capture key metrics such as the network size and node distribution as well as deeper insights on the centralization of the network. Furthermore, we present an inference method based on a timing analysis of block arrivals that we use to determine interconnections of nodes. We evaluate and verify our method through simulations and real-world experiments, yielding a precision of 50 % with a recall of 82 % in the real-world scenario. By adjusting the parameters, the topology inference model is adaptable to the conditions found in other cryptocurrencies and therefore also contributes to the broader discussion of topology hiding in general.

==> big_1630_country.csv <==
hop, p, perr, r, rerr
h=1, 0.0703371, 0.0005028, 1, 0
h=2, 0.556787, 0.005081, 0.197936, 0.008738
h=3, 0.505977, 0.01556, 0.011675, 0.00235317


==> big_1MB_country.csv <==
hop, p, perr, r, rerr
h=1, 0.254091, 0.014915, 1, 0
h=2, 0.611224, 0.0107, 0.745153, 0.019771
h=3, 0.994875, 0.001731, 0.30927, 0.009582


==> big_2MB_country.csv <==
hop, p, perr, r, rerr
h=1, 0.309666, 0.023232, 1, 0
h=2, 0.762481, 0.017659, 0.77904, 0.023569
h=3, 0.999983, 3.3e-05, 0.671404, 0.023968


==> block.csv <==
time, share, cdf
5,0.000885623,0.000885623
15,0.000981106,0.00186673
25,0.0010421,0.00290883
35,0.00116944,0.00407827
45,0.0013587,0.00543697
55,0.00157144,0.00700841
65,0.00180046,0.00880887
75,0.00209311,0.010902
85,0.0024163,0.0133183
95,0.00271972,0.016038
105,0.00299897,0.019037
115,0.00331386,0.0223508
125,0.00360263,0.0259535
135,0.00389335,0.0298468
145,0.00423072,0.0340775
155,0.00456204,0.0386396
165,0.00487647,0.043516
175,0.00506216,0.0485782
185,0.00537876,0.053957
195,0.00555872,0.0595157
205,0.0058444,0.0653601
215,0.00599305,0.0713531
225,0.00624888,0.077602
235,0.0063801,0.0839821
245,0.00658238,0.0905645
255,0.00668763,0.0972521
265,0.00685651,0.104109
275,0.00698477,0.111093
285,0.00708878,0.118182
295,0.00715241,0.125335
305,0.00732113,0.132656
315,0.00749629,0.140152
325,0.00755101,0.147703
335,0.00766587,0.155369
345,0.00783536,0.163204
355,0.0079424,0.171147
365,0.00814026,0.179287
375,0.00826806,0.187555
385,0.00838044,0.195935
395,0.00859884,0.204534
405,0.00880585,0.21334
415,0.00898271,0.222323
425,0.00922747,0.23155
435,0.00942417,0.240974
445,0.0096845,0.250659
455,0.00990825,0.260567
465,0.010101,0.270668
475,0.0103517,0.28102
485,0.0104705,0.29149
495,0.0107636,0.302254
505,0.0108435,0.313097
515,0.0109837,0.324081
525,0.0110382,0.335119
535,0.0111212,0.346241
545,0.0112102,0.357451
555,0.011179,0.36863
565,0.0111729,0.379803
575,0.0111206,0.390923
585,0.0110254,0.401949
595,0.0109712,0.41292
605,0.0108409,0.423761
615,0.0107672,0.434528
625,0.0106131,0.445141
635,0.0104835,0.455625
645,0.0103117,0.465936
655,0.0101264,0.476063
665,0.00993902,0.486002
675,0.00968434,0.495686
685,0.00946121,0.505147
695,0.0092315,0.514379
705,0.00902053,0.523399
715,0.00873005,0.532129
725,0.00856823,0.540698
735,0.00824768,0.548945
745,0.00803253,0.556978
755,0.00773074,0.564708
765,0.0075724,0.572281
775,0.00737787,0.579659
785,0.00709599,0.586755
795,0.00688262,0.593637
805,0.00668662,0.600324
815,0.00651844,0.606842
825,0.00635933,0.613202
835,0.00620579,0.619408
845,0.00602126,0.625429
855,0.00587222,0.631301
865,0.00572349,0.637025
875,0.00556919,0.642594
885,0.00543828,0.648032
895,0.00536884,0.653401
905,0.00525352,0.658654
915,0.00509719,0.663752
925,0.00499954,0.668751
935,0.00488848,0.67364
945,0.00480617,0.678446
955,0.00472177,0.683167
965,0.00462094,0.687788
975,0.0045105,0.692299
985,0.00445214,0.696751
995,0.00435635,0.701107
1005,0.00426978,0.705377
1015,0.00420219,0.709579
1025,0.00410617,0.713686
1035,0.00403277,0.717718
1045,0.00396907,0.721687
1055,0.00390908,0.725596
1065,0.00382716,0.729424
1075,0.0037416,0.733165
1085,0.00367463,0.73684
1095,0.00363565,0.740476
1105,0.00355946,0.744035
1115,0.00347801,0.747513
1125,0.0034157,0.750929
1135,0.00335246,0.754281
1145,0.00329487,0.757576
1155,0.00325023,0.760826
1165,0.00317807,0.764004
1175,0.00312367,0.767128
1185,0.00306624,0.770194
1195,0.00299618,0.77319
1205,0.0029475,0.776138
1215,0.00285543,0.778993
1225,0.00283776,0.781831
1235,0.00277351,0.784605
1245,0.00273073,0.787335
1255,0.00270608,0.790041
1265,0.00263145,0.792673
1275,0.00260525,0.795278
1285,0.0025555,0.797834
1295,0.00248071,0.800314
1305,0.00246745,0.802782
1315,0.00239274,0.805175
1325,0.00237422,0.807549
1335,0.00231655,0.809865
1345,0.00228005,0.812145
1355,0.00224634,0.814392
1365,0.00220371,0.816595
1375,0.00216,0.818755
1385,0.00213032,0.820886
1395,0.00211861,0.823004
1405,0.00204987,0.825054
1415,0.00201391,0.827068
1425,0.00197159,0.82904
1435,0.00195144,0.830991
1445,0.0019147,0.832906
1455,0.00185999,0.834766
1465,0.00185735,0.836623
1475,0.00184084,0.838464
1485,0.00178892,0.840253
1495,0.00174807,0.842001
1505,0.00174272,0.843744
1515,0.00171614,0.84546
1525,0.00166801,0.847128
1535,0.00163484,0.848763
1545,0.00160268,0.850365
1555,0.00157214,0.851938
1565,0.00154812,0.853486
1575,0.00153339,0.855019
1585,0.00151293,0.856532
1595,0.00148805,0.85802
1605,0.00143798,0.859458
1615,0.00143357,0.860892
1625,0.0013959,0.862287
1635,0.00137389,0.863661
1645,0.00135754,0.865019
1655,0.00135219,0.866371
1665,0.00131786,0.867689
1675,0.00129491,0.868984
1685,0.00127019,0.870254
1695,0.0012502,0.871504
1705,0.00123268,0.872737
1715,0.0012047,0.873942
1725,0.00120005,0.875142
1735,0.00118285,0.876325
1745,0.00117285,0.877497
1755,0.00113332,0.878631
1765,0.00110736,0.879738
1775,0.001091,0.880829
1785,0.00108473,0.881914
1795,0.00107806,0.882992
1805,0.00107295,0.884065
1815,0.00104853,0.885113
1825,0.0010311,0.886144
1835,0.0010111,0.887156
1845,0.000995599,0.888151
1855,0.000995832,0.889147
1865,0.000975913,0.890123
1875,0.000949873,0.891073
1885,0.000932279,0.892005
1895,0.000928327,0.892933
1905,0.000915074,0.893848
1915,0.000893761,0.894742
1925,0.000869812,0.895612
1935,0.000865705,0.896478
1945,0.000862372,0.89734
1955,0.000836486,0.898177
1965,0.000827728,0.899004
1975,0.000816723,0.899821
1985,0.000805253,0.900626
1995,0.000802308,0.901429
2005,0.000777817,0.902206
2015,0.000773244,0.90298
2025,0.000780529,0.90376
2035,0.00074139,0.904502
2045,0.000733175,0.905235
2055,0.00073209,0.905967
2065,0.00073023,0.906697
2075,0.000709614,0.907407
2085,0.000708064,0.908115
2095,0.000705274,0.90882
2105,0.000678148,0.909498
2115,0.000678381,0.910177
2125,0.000682333,0.910859
2135,0.000660168,0.911519
2145,0.00065234,0.912171
2155,0.000646915,0.912818
2165,0.000624206,0.913442
2175,0.000630252,0.914073
2185,0.000616069,0.914689
2195,0.000623044,0.915312
2205,0.000589563,0.915901
2215,0.000584525,0.916486
2225,0.000585223,0.917071
2235,0.000581967,0.917653
2245,0.000576465,0.91823
2255,0.000561584,0.918791
2265,0.000556237,0.919347
2275,0.000556004,0.919903
2285,0.000545929,0.920449
2295,0.000541046,0.92099
2305,0.000538023,0.921528
2315,0.00051671,0.922045
2325,0.00051144,0.922557
2335,0.000514695,0.923071
2345,0.000496405,0.923568
2355,0.000493924,0.924062
2365,0.000489972,0.924552
2375,0.000485787,0.925037
2385,0.000469356,0.925507
2395,0.000480827,0.925988
2405,0.000465248,0.926453
2415,0.000456336,0.926909
2425,0.000454398,0.927363
2435,0.000446493,0.92781
2445,0.00044471,0.928255
2455,0.000437348,0.928692
2465,0.000435022,0.929127
2475,0.000427195,0.929554
2485,0.000419599,0.929974
2495,0.000424715,0.930399
2505,0.00042301,0.930822
2515,0.000412934,0.931235
2525,0.000408827,0.931643
2535,0.000403634,0.932047
2545,0.000387823,0.932435
2555,0.000392783,0.932828
2565,0.000394489,0.933222
2575,0.000383716,0.933606
2585,0.000387668,0.933993
2595,0.000383716,0.934377
2605,0.000376275,0.934753
2615,0.00037612,0.93513
2625,0.00036,0.93549
2635,0.000358915,0.935848
2645,0.000366278,0.936215
2655,0.000351862,0.936567
2665,0.000348529,0.936915
2675,0.000350932,0.937266
2685,0.000340934,0.937607
2695,0.000342872,0.93795
2705,0.000333959,0.938284
2715,0.000330394,0.938614
2725,0.000332021,0.938946
2735,0.000329076,0.939275
2745,0.000326674,0.939602
2755,0.000320318,0.939922
2765,0.000322876,0.940245
2775,0.000320629,0.940566
2785,0.000319001,0.940885
2795,0.000317451,0.941202
2805,0.000312878,0.941515
2815,0.000300478,0.941816
2825,0.00029513,0.942111
2835,0.000300788,0.942412
2845,0.000296913,0.942708
2855,0.000288465,0.942997
2865,0.000288542,0.943285
2875,0.00028831,0.943574
2885,0.000275212,0.943849
2895,0.000285055,0.944134
2905,0.000276374,0.94441
2915,0.000268469,0.944679
2925,0.000270949,0.94495
2935,0.000270329,0.94522
2945,0.000263354,0.945484
2955,0.000264052,0.945748
2965,0.000261881,0.946009
2975,0.000252116,0.946262
2985,0.000253744,0.946515
2995,0.000253279,0.946769
3005,0.000263742,0.947032
3015,0.000257851,0.94729
3025,0.000247776,0.947538
3035,0.000244831,0.947783
3045,0.000234058,0.948017
3055,0.000253511,0.94827
3065,0.000240103,0.94851
3075,0.000235841,0.948746
3085,0.000235763,0.948982
3095,0.000232198,0.949214
3105,0.00022623,0.949441
3115,0.000229563,0.94967
3125,0.00022902,0.949899
3135,0.000217162,0.950116
3145,0.000226075,0.950342
3155,0.000228788,0.950571
3165,0.00021941,0.950791
3175,0.000226075,0.951017
3185,0.00021166,0.951228
3195,0.000213365,0.951442
3205,0.00021383,0.951655
3215,0.000214527,0.95187
3225,0.000208017,0.952078
3235,0.000198484,0.952276
3245,0.00020546,0.952482
3255,0.000204607,0.952687
3265,0.000202282,0.952889
3275,0.000197244,0.953086
3285,0.000194299,0.95328
3295,0.000198097,0.953478
3305,0.000194299,0.953673
3315,0.000192827,0.953866
3325,0.000191974,0.954058
3335,0.000184379,0.954242
3345,0.000188719,0.954431
3355,0.000194454,0.954625
3365,0.000187634,0.954813
3375,0.000187091,0.955
3385,0.000181124,0.955181
3395,0.000184611,0.955366
3405,0.000187324,0.955553
3415,0.000177404,0.95573
3425,0.000175389,0.955906
3435,0.000176319,0.956082
3445,0.000176474,0.956259
3455,0.000177249,0.956436
3465,0.000169886,0.956606
3475,0.000179729,0.956785
3485,0.000169731,0.956955
3495,0.000170661,0.957126
3505,0.000171668,0.957297
3515,0.000164383,0.957462
3525,0.000167561,0.957629
3535,0.000168491,0.957798
3545,0.000167561,0.957965
3555,0.000173296,0.958139
3565,0.000160353,0.958299
3575,0.000162291,0.958461
3585,0.000162833,0.958624
3595,0.00015268,0.958777
3605,0.000156245,0.958933
3615,0.000157795,0.959091
3625,0.000154153,0.959245
3635,0.000151363,0.959396
3645,0.000147255,0.959544
3655,0.00015454,0.959698
3665,0.000147875,0.959846
3675,0.000152138,0.959998
3685,0.000146325,0.960145
3695,0.0001533,0.960298
3705,0.000150278,0.960448
3715,0.000150433,0.960599
3725,0.000146558,0.960745
3735,0.000141985,0.960887
3745,0.000141907,0.961029
3755,0.000138575,0.961168
3765,0.00014276,0.96131
3775,0.000141365,0.961452
3785,0.000138652,0.96159
3795,0.000137955,0.961728
3805,0.000137877,0.961866
3815,0.00013873,0.962005
3825,0.000128964,0.962134
3835,0.000128732,0.962263
3845,0.000133925,0.962397
3855,0.000126872,0.962523
3865,0.000134002,0.962657
3875,0.000132452,0.96279
3885,0.000130669,0.962921
3895,0.000130204,0.963051
3905,0.000124779,0.963176
3915,0.000128887,0.963304
3925,0.000117649,0.963422
3935,0.000125632,0.963548
3945,0.000124702,0.963672
3955,0.000128112,0.963801
3965,0.000125244,0.963926
3975,0.000119432,0.964045
3985,0.000119354,0.964165
3995,0.000118424,0.964283
4005,0.000119432,0.964402
4015,0.000116874,0.964519
4025,0.000115169,0.964634
4035,0.000117804,0.964752
4045,0.000122764,0.964875
4055,0.000123074,0.964998
4065,0.000114084,0.965112
4075,0.000116254,0.965228
4085,0.000110906,0.965339
4095,0.000120749,0.96546
4105,0.000107574,0.965568
4115,0.000110984,0.965679
4125,0.000113774,0.965792
4135,0.000109744,0.965902
4145,0.000110286,0.966012
4155,0.000109356,0.966122
4165,0.000108116,0.96623
4175,0.000105326,0.966335
4185,0.000106334,0.966442
4195,0.000104784,0.966546
4205,0.000103621,0.96665
4215,0.000106179,0.966756
4225,0.000104164,0.96686
4235,0.000103079,0.966963
4245,9.83509E-05,0.967062
4255,0.000107574,0.967169
4265,9.87384E-05,0.967268
4275,0.000100288,0.967368
4285,0.000101606,0.96747
4295,0.000100521,0.96757
4305,9.43207E-05,0.967665
4315,9.88159E-05,0.967764
4325,9.86609E-05,0.967862
4335,9.69558E-05,0.967959
4345,9.81184E-05,0.968057
4355,9.68008E-05,0.968154
4365,9.47083E-05,0.968249
4375,9.82734E-05,0.968347
4385,0.000101296,0.968448
4395,9.37007E-05,0.968542
4405,9.23057E-05,0.968634
4415,9.29257E-05,0.968727
4425,8.7268E-05,0.968815
4435,9.26932E-05,0.968907
4445,8.95931E-05,0.968997
4455,9.01356E-05,0.969087
4465,9.44757E-05,0.969182
4475,9.10656E-05,0.969273
4485,8.56404E-05,0.969358
4495,8.8353E-05,0.969447
4505,8.87405E-05,0.969535
4515,8.51754E-05,0.969621
4525,8.65705E-05,0.969707
4535,8.88956E-05,0.969796
4545,8.40129E-05,0.96988
4555,8.98256E-05,0.96997
4565,8.67255E-05,0.970057
4575,8.50979E-05,0.970142
4585,8.57954E-05,0.970227
4595,8.56404E-05,0.970313
4605,8.47104E-05,0.970398
4615,8.26178E-05,0.97048
4625,7.73477E-05,0.970558
4635,8.19978E-05,0.97064
4645,8.29278E-05,0.970723
4655,7.85102E-05,0.970801
4665,8.07578E-05,0.970882
4675,7.97502E-05,0.970962
4685,7.75802E-05,0.971039
4695,7.78127E-05,0.971117
4705,7.68826E-05,0.971194
4715,7.88977E-05,0.971273
4725,7.69601E-05,0.97135
4735,7.46351E-05,0.971424
4745,7.61076E-05,0.971501
4755,7.95952E-05,0.97158
4765,7.37825E-05,0.971654
4775,7.90527E-05,0.971733
4785,7.85877E-05,0.971812
4795,7.64951E-05,0.971888
4805,7.33175E-05,0.971961
4815,7.79677E-05,0.972039
4825,7.47901E-05,0.972114
4835,7.1535E-05,0.972186
4845,7.33175E-05,0.972259
4855,7.355E-05,0.972333
4865,6.92874E-05,0.972402
4875,6.81248E-05,0.97247
4885,6.88999E-05,0.972539
4895,6.75048E-05,0.972606
4905,7.262E-05,0.972679
4915,6.84348E-05,0.972747
4925,7.08374E-05,0.972818
4935,7.12249E-05,0.972889
4945,7.231E-05,0.972962
4955,7.08374E-05,0.973033
4965,6.70398E-05,0.9731
4975,7.13799E-05,0.973171
4985,6.65748E-05,0.973238
4995,6.95974E-05,0.973307
5005,6.73498E-05,0.973375
5015,6.73498E-05,0.973442
5025,6.90549E-05,0.973511
5035,6.95974E-05,0.973581
5045,6.61098E-05,0.973647
5055,6.88999E-05,0.973716
5065,6.54897E-05,0.973781
5075,6.77373E-05,0.973849
5085,6.54897E-05,0.973914
5095,6.41722E-05,0.973978
5105,6.53347E-05,0.974044
5115,6.29322E-05,0.974107
5125,6.72723E-05,0.974174
5135,6.95974E-05,0.974244
5145,6.20021E-05,0.974306
5155,6.16146E-05,0.974367
5165,6.92099E-05,0.974436
5175,6.25446E-05,0.974499
5185,6.19246E-05,0.974561
5195,6.67298E-05,0.974628
5205,6.14596E-05,0.974689
5215,6.57998E-05,0.974755
5225,6.00646E-05,0.974815
5235,6.21571E-05,0.974877
5245,5.9367E-05,0.974936
5255,5.75845E-05,0.974994
5265,6.21571E-05,0.975056
5275,6.33972E-05,0.97512
5285,6.02971E-05,0.97518
5295,5.82045E-05,0.975238
5305,5.99871E-05,0.975298
5315,5.95995E-05,0.975358
5325,6.26997E-05,0.97542
5335,5.88245E-05,0.975479
5345,5.77395E-05,0.975537
5355,5.61119E-05,0.975593
5365,5.36318E-05,0.975647
5375,5.69645E-05,0.975704
5385,6.02971E-05,0.975764
5395,5.54919E-05,0.975819
5405,6.02971E-05,0.97588
5415,5.8902E-05,0.975939
5425,5.92895E-05,0.975998
5435,5.7197E-05,0.976055
5445,5.8902E-05,0.976114
5455,5.46394E-05,0.976169
5465,5.80495E-05,0.976227
5475,5.82045E-05,0.976285
5485,5.9677E-05,0.976345
5495,5.46394E-05,0.976399
5505,5.66544E-05,0.976456
5515,5.50269E-05,0.976511
5525,5.28568E-05,0.976564
5535,5.7042E-05,0.976621
5545,5.23143E-05,0.976673
5555,5.36318E-05,0.976727
5565,5.65769E-05,0.976783
5575,5.49494E-05,0.976838
5585,5.00667E-05,0.976888
5595,4.78191E-05,0.976936
5605,5.32443E-05,0.976989
5615,5.35543E-05,0.977043
5625,5.49494E-05,0.977098
5635,5.04542E-05,0.977148
5645,5.01442E-05,0.977199
5655,5.48719E-05,0.977253
5665,5.29343E-05,0.977306
5675,5.23918E-05,0.977359
5685,5.17718E-05,0.977411
5695,4.95242E-05,0.97746
5705,5.33218E-05,0.977513
5715,5.10743E-05,0.977564
5725,5.09192E-05,0.977615
5735,5.27793E-05,0.977668
5745,4.70441E-05,0.977715
5755,4.99117E-05,0.977765
5765,5.04542E-05,0.977816
5775,4.2549E-05,0.977858
5785,4.3634E-05,0.977902
5795,4.58041E-05,0.977948
5805,4.62691E-05,0.977994
5815,4.82067E-05,0.978042
5825,4.80516E-05,0.97809
5835,4.55716E-05,0.978136
5845,4.58041E-05,0.978181
5855,4.54941E-05,0.978227
5865,4.95242E-05,0.978276
5875,4.72766E-05,0.978324
5885,4.26265E-05,0.978366
5895,4.68116E-05,0.978413
5905,4.58041E-05,0.978459
5915,4.5029E-05,0.978504
5925,4.68116E-05,0.978551
5935,4.38665E-05,0.978595
5945,4.75091E-05,0.978642
5955,4.35565E-05,0.978686
5965,4.27815E-05,0.978729
5975,4.00689E-05,0.978769
5985,4.2394E-05,0.978811
5995,4.27815E-05,0.978854
6005,4.16189E-05,0.978895
6015,4.4874E-05,0.97894
6025,4.3944E-05,0.978984
6035,4.81292E-05,0.979032
6045,4.16189E-05,0.979074
6055,4.04564E-05,0.979114
6065,4.19289E-05,0.979156
6075,4.51841E-05,0.979202
6085,4.09989E-05,0.979243
6095,4.09214E-05,0.979283
6105,4.67341E-05,0.97933
6115,4.06889E-05,0.979371
6125,4.23165E-05,0.979413
6135,4.3014E-05,0.979456
6145,4.09214E-05,0.979497
6155,4.20839E-05,0.979539
6165,4.13864E-05,0.979581
6175,3.68913E-05,0.979617
6185,4.41765E-05,0.979662
6195,3.78213E-05,0.979699
6205,3.90613E-05,0.979739
6215,3.75888E-05,0.979776
6225,3.70463E-05,0.979813
6235,4.07664E-05,0.979854
6245,3.82088E-05,0.979892
6255,3.72013E-05,0.979929
6265,3.71238E-05,0.979966
6275,3.68913E-05,0.980003
6285,4.06889E-05,0.980044
6295,3.96039E-05,0.980084
6305,3.92938E-05,0.980123
6315,4.02239E-05,0.980163
6325,4.06114E-05,0.980204
6335,4.06889E-05,0.980244
6345,4.18514E-05,0.980286
6355,3.82088E-05,0.980325
6365,3.85963E-05,0.980363
6375,3.89063E-05,0.980402
6385,3.82863E-05,0.98044
6395,3.71238E-05,0.980477
6405,3.99139E-05,0.980517
6415,3.55737E-05,0.980553
6425,3.73563E-05,0.98059
6435,3.95264E-05,0.98063
6445,3.65813E-05,0.980666
6455,3.73563E-05,0.980704
6465,3.81313E-05,0.980742
6475,3.56512E-05,0.980778
6485,3.93714E-05,0.980817
6495,3.89838E-05,0.980856
6505,3.44887E-05,0.98089
6515,3.79763E-05,0.980928
6525,3.96814E-05,0.980968
6535,3.76663E-05,0.981006
6545,3.64263E-05,0.981042
6555,3.62712E-05,0.981078
6565,3.50312E-05,0.981113
6575,3.98364E-05,0.981153
6585,3.53412E-05,0.981189
6595,3.88288E-05,0.981227
6605,3.67363E-05,0.981264
6615,3.65038E-05,0.981301
6625,3.74338E-05,0.981338
6635,3.65038E-05,0.981375
6645,3.79763E-05,0.981413
6655,4.2549E-05,0.981455
6665,3.56512E-05,0.981491
6675,3.34036E-05,0.981524
6685,3.78213E-05,0.981562
6695,3.35587E-05,0.981596
6705,3.55737E-05,0.981631
6715,3.54187E-05,0.981667
6725,3.82863E-05,0.981705
6735,3.42562E-05,0.981739
6745,3.65038E-05,0.981776
6755,3.27836E-05,0.981808
6765,3.44887E-05,0.981843
6775,3.20861E-05,0.981875
6785,3.38687E-05,0.981909
6795,3.33261E-05,0.981942
6805,3.20861E-05,0.981974
6815,3.57287E-05,0.98201
6825,3.13111E-05,0.982041
6835,3.20861E-05,0.982073
6845,3.25511E-05,0.982106
6855,3.47987E-05,0.982141
6865,3.29386E-05,0.982174
6875,3.41012E-05,0.982208
6885,3.23186E-05,0.98224
6895,3.50312E-05,0.982275
6905,3.31711E-05,0.982308
6915,3.30936E-05,0.982341
6925,3.30936E-05,0.982375
6935,2.8986E-05,0.982403
6945,3.21636E-05,0.982436
6955,3.19311E-05,0.982468
6965,3.22411E-05,0.9825
6975,3.16986E-05,0.982532
6985,3.09236E-05,0.982562
6995,3.15436E-05,0.982594
7005,2.96835E-05,0.982624
7015,3.17761E-05,0.982655
7025,2.78235E-05,0.982683
7035,2.96835E-05,0.982713
7045,2.85985E-05,0.982742
7055,3.04585E-05,0.982772
7065,3.16211E-05,0.982804
7075,2.71259E-05,0.982831
7085,2.9296E-05,0.98286
7095,3.30936E-05,0.982893
7105,2.72809E-05,0.98292
7115,2.64284E-05,0.982947
7125,2.8986E-05,0.982976
7135,3.27061E-05,0.983009
7145,3.13111E-05,0.98304
7155,3.0071E-05,0.98307
7165,2.8366E-05,0.983098
7175,2.72034E-05,0.983126
7185,3.09236E-05,0.983156
7195,2.8366E-05,0.983185
7205,2.7901E-05,0.983213
7215,2.78235E-05,0.983241
7225,2.8521E-05,0.983269
7235,2.8366E-05,0.983297
7245,3.06136E-05,0.983328
7255,2.8366E-05,0.983356
7265,2.8366E-05,0.983385
7275,3.0381E-05,0.983415
7285,2.73584E-05,0.983442
7295,2.90635E-05,0.983472
7305,2.7901E-05,0.983499
7315,2.9141E-05,0.983529
7325,2.68159E-05,0.983555
7335,2.57309E-05,0.983581
7345,2.82885E-05,0.983609
7355,2.51109E-05,0.983635
7365,3.01485E-05,0.983665
7375,2.68934E-05,0.983692
7385,3.37912E-05,0.983725
7395,2.61184E-05,0.983751
7405,2.8056E-05,0.98378
7415,2.66609E-05,0.983806
7425,2.68159E-05,0.983833
7435,2.70484E-05,0.98386
7445,2.75909E-05,0.983888
7455,2.72809E-05,0.983915
7465,2.64284E-05,0.983941
7475,2.62734E-05,0.983968
7485,2.81335E-05,0.983996
7495,2.62734E-05,0.984022
7505,2.8366E-05,0.98405
7515,2.68934E-05,0.984077
7525,2.46458E-05,0.984102
7535,2.61959E-05,0.984128
7545,2.7901E-05,0.984156
7555,2.8211E-05,0.984184
7565,2.8211E-05,0.984212
7575,2.57309E-05,0.984238
7585,3.04585E-05,0.984269
7595,2.58859E-05,0.984295
7605,2.61184E-05,0.984321
7615,2.64284E-05,0.984347
7625,2.42583E-05,0.984371
7635,2.79785E-05,0.984399
7645,2.70484E-05,0.984426
7655,2.9296E-05,0.984456
7665,2.82885E-05,0.984484
7675,2.60409E-05,0.98451
7685,2.64284E-05,0.984536
7695,2.68159E-05,0.984563
7705,2.55759E-05,0.984589
7715,2.45683E-05,0.984613
7725,2.75134E-05,0.984641
7735,2.72034E-05,0.984668
7745,2.48784E-05,0.984693
7755,2.30958E-05,0.984716
7765,2.54209E-05,0.984742
7775,2.37158E-05,0.984765
7785,2.49559E-05,0.98479
7795,2.50334E-05,0.984815
7805,2.53434E-05,0.984841
7815,2.37933E-05,0.984864
7825,2.38708E-05,0.984888
7835,2.60409E-05,0.984914
7845,2.37158E-05,0.984938
7855,2.44133E-05,0.984962
7865,2.27858E-05,0.984985
7875,2.33283E-05,0.985009
7885,2.44133E-05,0.985033
7895,2.44133E-05,0.985057
7905,2.51109E-05,0.985082
7915,2.23208E-05,0.985105
7925,2.48009E-05,0.98513
7935,2.48784E-05,0.985154
7945,2.32508E-05,0.985178
7955,2.49559E-05,0.985203
7965,2.44908E-05,0.985227
7975,2.46458E-05,0.985252
7985,2.41033E-05,0.985276
7995,2.44908E-05,0.9853
8005,2.47233E-05,0.985325
8015,2.31733E-05,0.985348
8025,2.58084E-05,0.985374
8035,2.37158E-05,0.985398
8045,2.41033E-05,0.985422
8055,2.03832E-05,0.985442
8065,2.37933E-05,0.985466
8075,2.28633E-05,0.985489
8085,2.30183E-05,0.985512
8095,2.44908E-05,0.985536
8105,2.30183E-05,0.985559
8115,2.38708E-05,0.985583
8125,2.37933E-05,0.985607
8135,2.08482E-05,0.985628
8145,2.23983E-05,0.98565
8155,2.42583E-05,0.985675
8165,2.37933E-05,0.985698
8175,2.21658E-05,0.985721
8185,2.16232E-05,0.985742
8195,2.19333E-05,0.985764
8205,2.10807E-05,0.985785
8215,2.37158E-05,0.985809
8225,2.17782E-05,0.985831
8235,2.20108E-05,0.985853
8245,2.20883E-05,0.985875
8255,2.21658E-05,0.985897
8265,2.08482E-05,0.985918
8275,2.16232E-05,0.985939
8285,2.35608E-05,0.985963
8295,2.22433E-05,0.985985
8305,2.23208E-05,0.986008
8315,1.92207E-05,0.986027
8325,2.30958E-05,0.98605
8335,2.16232E-05,0.986072
8345,1.98407E-05,0.986091
8355,2.21658E-05,0.986114
8365,2.09257E-05,0.986134
8375,2.23983E-05,0.986157
8385,2.14682E-05,0.986178
8395,1.93757E-05,0.986198
8405,1.91432E-05,0.986217
8415,2.25533E-05,0.986239
8425,1.97632E-05,0.986259
8435,2.13132E-05,0.98628
8445,2.13132E-05,0.986302
8455,1.97632E-05,0.986322
8465,2.18558E-05,0.986343
8475,1.92982E-05,0.986363
8485,1.84456E-05,0.986381
8495,1.68956E-05,0.986398
8505,2.04607E-05,0.986419
8515,2.00732E-05,0.986439
8525,1.93757E-05,0.986458
8535,1.82131E-05,0.986476
8545,1.92207E-05,0.986495
8555,2.02282E-05,0.986516
8565,1.86781E-05,0.986534
8575,2.07707E-05,0.986555
8585,2.04607E-05,0.986576
8595,1.74381E-05,0.986593
8605,1.97632E-05,0.986613
8615,1.86006E-05,0.986631
8625,1.94532E-05,0.986651
8635,1.86006E-05,0.986669
8645,1.82131E-05,0.986688
8655,1.72056E-05,0.986705
8665,1.74381E-05,0.986722
8675,1.55005E-05,0.986738
8685,1.78256E-05,0.986756
8695,1.74381E-05,0.986773
8705,1.82906E-05,0.986791
8715,1.67406E-05,0.986808
8725,1.81356E-05,0.986826
8735,1.98407E-05,0.986846
8745,1.86781E-05,0.986865
8755,2.03832E-05,0.986885
8765,1.82131E-05,0.986903
8775,1.82131E-05,0.986922
8785,1.82906E-05,0.98694
8795,1.81356E-05,0.986958
8805,1.67406E-05,0.986975
8815,1.89882E-05,0.986994
8825,1.87556E-05,0.987012
8835,1.92207E-05,0.987032
8845,1.84456E-05,0.98705
8855,1.67406E-05,0.987067
8865,1.98407E-05,0.987087
8875,1.84456E-05,0.987105
8885,1.84456E-05,0.987124
8895,1.4338E-05,0.987138
8905,1.81356E-05,0.987156
8915,1.79031E-05,0.987174
8925,1.61206E-05,0.98719
8935,1.65081E-05,0.987207
8945,1.66631E-05,0.987223
8955,1.61206E-05,0.987239
8965,1.61206E-05,0.987255
8975,1.73606E-05,0.987273
8985,1.77481E-05,0.987291
8995,1.44155E-05,0.987305
9005,1.70506E-05,0.987322
9015,1.70506E-05,0.987339
9025,1.65856E-05,0.987356
9035,1.82131E-05,0.987374
9045,1.55005E-05,0.987389
9055,1.65856E-05,0.987406
9065,1.5578E-05,0.987422
9075,1.4958E-05,0.987437
9085,1.67406E-05,0.987453
9095,1.5733E-05,0.987469
9105,1.45705E-05,0.987484
9115,1.4493E-05,0.987498
9125,1.5733E-05,0.987514
9135,1.53455E-05,0.987529
9145,1.74381E-05,0.987547
9155,1.81356E-05,0.987565
9165,1.69731E-05,0.987582
9175,1.81356E-05,0.9876
9185,1.28654E-05,0.987613
9195,1.59655E-05,0.987629
9205,1.61206E-05,0.987645
9215,1.61981E-05,0.987661
9225,1.64306E-05,0.987677
9235,1.68181E-05,0.987694
9245,1.71281E-05,0.987711
9255,1.72831E-05,0.987729
9265,1.65081E-05,0.987745
9275,1.4493E-05,0.98776
9285,1.4803E-05,0.987774
9295,1.5578E-05,0.98779
9305,1.5268E-05,0.987805
9315,1.47255E-05,0.98782
9325,1.4338E-05,0.987834
9335,1.48805E-05,0.987849
9345,1.4958E-05,0.987864
9355,1.33305E-05,0.987877
9365,1.4803E-05,0.987892
9375,1.4028E-05,0.987906
9385,1.69731E-05,0.987923
9395,1.55005E-05,0.987939
9405,1.5578E-05,0.987954
9415,1.3253E-05,0.987968
9425,1.4338E-05,0.987982
9435,1.4648E-05,0.987997
9445,1.3718E-05,0.98801
9455,1.4028E-05,0.988024
9465,1.61206E-05,0.98804
9475,1.3718E-05,0.988054
9485,1.28654E-05,0.988067
9495,1.45705E-05,0.988082
9505,1.3563E-05,0.988095
9515,1.58105E-05,0.988111
9525,1.3563E-05,0.988125
9535,1.55005E-05,0.98814
9545,1.3873E-05,0.988154
9555,1.4183E-05,0.988168
9565,1.37955E-05,0.988182
9575,1.31755E-05,0.988195
9585,1.21679E-05,0.988207
9595,1.65081E-05,0.988224
9605,1.20904E-05,0.988236
9615,1.58105E-05,0.988252
9625,1.22454E-05,0.988264
9635,1.3718E-05,0.988278
9645,1.33305E-05,0.988291
9655,1.36405E-05,0.988305
9665,1.4493E-05,0.988319
9675,1.37955E-05,0.988333
9685,1.4028E-05,0.988347
9695,1.3563E-05,0.98836
9705,1.4493E-05,0.988375
9715,1.3873E-05,0.988389
9725,1.44155E-05,0.988403
9735,1.4648E-05,0.988418
9745,1.30979E-05,0.988431
9755,1.25554E-05,0.988444
9765,1.34855E-05,0.988457
9775,1.34855E-05,0.988471
9785,1.4803E-05,0.988485
9795,1.4183E-05,0.9885
9805,1.28654E-05,0.988512
9815,1.3718E-05,0.988526
9825,1.3563E-05,0.98854
9835,1.41055E-05,0.988554
9845,1.20904E-05,0.988566
9855,1.20129E-05,0.988578
9865,1.27104E-05,0.988591
9875,1.4028E-05,0.988605
9885,1.27104E-05,0.988617
9895,1.3873E-05,0.988631
9905,1.3563E-05,0.988645
9915,1.24779E-05,0.988657
9925,1.4803E-05,0.988672
9935,1.56555E-05,0.988688
9945,1.3563E-05,0.988701
9955,1.24779E-05,0.988714
9965,1.34855E-05,0.988727
9975,1.44155E-05,0.988742
9985,1.3718E-05,0.988755
9995,1.20129E-05,0.988767
10005,1.27104E-05,0.98878
10015,1.53455E-05,0.988795
10025,1.47255E-05,0.98881
10035,1.19354E-05,0.988822
10045,1.13929E-05,0.988833
10055,1.28654E-05,0.988846
10065,1.33305E-05,0.98886
10075,1.4493E-05,0.988874
10085,1.18579E-05,0.988886
10095,1.28654E-05,0.988899


==> countries.csv <==
country, ip, block
AU, 0.0102186, 0.000714722
BY, 0.00784221, 0
CA, 0.0237643, 0.0385601
CH, 0.00807985, 0.000854179
CN, 0.0967205, 0.535239
DE, 0.0529943, 0.0534124
ES, 0.00760456, 0.00031378
FR, 0.035884, 0.107191
GB, 0.0223384, 0.0133008
IE, 0.001663498, 0.0287632
IT, 0.022576, 0.000191755
JP, 0.019249, 0.00514251
KR, 0.0121198, 0.000941341
KZ, 0.00712928, 5.22967e-05
NL, 0.022576, 0.0389436
PL, 0.0142586, 0.00125512
RO, 0.00855513, 0.000209187
RU, 0.269724, 0.0222958
SE, 0.0109316, 0.000732154
UA, 0.0408745, 0.00127255
US, 0.161122, 0.0871089
other, 0.143773502, 0.0635056



==> countries_block.csv <==
country, ip, block
CN, 0.0967205, 0.535239
FR, 0.035884, 0.107191
US, 0.161122, 0.0871089
other, 0.143773502, 0.0635056
DE, 0.0529943, 0.0534124
NL, 0.022576, 0.0389436
CA, 0.0237643, 0.0385601
IE, 0.001663498, 0.0287632
RU, 0.269724, 0.0222958
GB, 0.0223384, 0.0133008
JP, 0.019249, 0.00514251
UA, 0.0408745, 0.00127255
PL, 0.0142586, 0.00125512
KR, 0.0121198, 0.000941341
CH, 0.00807985, 0.000854179
SE, 0.0109316, 0.000732154
AU, 0.0102186, 0.000714722
ES, 0.00760456, 0.00031378
RO, 0.00855513, 0.000209187
IT, 0.022576, 0.000191755
KZ, 0.00712928, 5.22967E-05
BY, 0.00784221, 0


==> countries_ip.csv <==
country, ip, block
RU,0.269724,0.0222958
US,0.161122,0.0871089
other,0.143773502,0.0635056
CN,0.0967205,0.535239
DE,0.0529943,0.0534124
UA,0.0408745,0.00127255
FR,0.035884,0.107191
CA,0.0237643,0.0385601
IT,0.022576,0.000191755
NL,0.022576,0.0389436
GB,0.0223384,0.0133008
JP,0.019249,0.00514251
PL,0.0142586,0.00125512
KR,0.0121198,0.000941341
SE,0.0109316,0.000732154
AU,0.0102186,0.000714722
RO,0.00855513,0.000209187
CH,0.00807985,0.000854179
BY,0.00784221,0
ES,0.00760456,0.00031378
KZ,0.00712928,5.22967E-05
IE,0.001663498,0.0287632


==> medium_1630_country.csv <==
hop, p, perr, r, rerr
h=1, 0.0714488, 0.0011667, 1, 0
h=2, 0.622362, 0.014774, 0.15364, 0.013385
h=3, 0.56114, 0.009018, 0.111586, 0.009687


==> medium_1MB_country.csv <==
hop, p, perr, r, rerr
h=1, 0.307914, 0.016727, 1, 0
h=2, 0.602845, 0.004945, 0.769548, 0.016589
h=3, 0.957622, 0.00924, 0.301592, 0.005482


==> medium_2MB_country.csv <==
hop, p, perr, r, rerr
h=1, 0.476902, 0.034191, 1, 0
h=2, 0.8297, 0.012642, 0.889104, 0.013235
h=3, 0.99623, 0.002543, 0.750757, 0.016166


==> small_1630_country.csv <==
hop, p, perr, r, rerr
h=1, 0.0733498, 0.0007818, 1.0, 0.0
h=2, 0.621884, 0.018823, 0.147434, 0.013017
h=3, 0.562933, 0.015991, 0.133989, 0.009319


==> small_1MB_country.csv <==
hop, p, perr, r, rerr
h=1, 0.428715, 0.028373, 1.0, 0.0
h=2, 0.665892, 0.008319, 0.854861, 0.01267
h=3, 0.96254, 0.004562, 0.407654, 0.012151


==> small_2MB_country.csv <==
hop, p, perr, r, rerr
h=1, 0.388927, 0.013651, 1.0, 0.0
h=2, 0.900563, 0.009295, 0.917652, 0.011042
h=3, 0.994143, 0.001966, 0.757874, 0.009626

